Control Barrier Function-Based Safety Filters: Characterization of Undesired Equilibria, Unbounded Trajectories, and Limit Cycles

This paper focuses on safety filters designed based on Control Barrier Functions (CBFs): these are modifications of a nominal stabilizing controller typically utilized in safety-critical control applications to render a given subset of states forward invariant. The paper investigates the dynamical properties of the closed-loop systems, with a focus on characterizing undesirable behaviors that may emerge due to the use of CBF-based filters. These undesirable behaviors include unbounded trajectories, limit cycles, and undesired equilibria, which can be locally stable and even form a continuum. Our analysis offer the following contributions: (i) conditions under which trajectories remain bounded and (ii) conditions under which limit cycles do not exist; (iii) we show that undesired equilibria can be characterized by solving an algebraic equation, and (iv) we provide examples that show that asymptotically stable undesired equilibria can exist for a large class of nominal controllers and design parameters of the safety filter (even for convex safe sets). Further, for the specific class of planar systems, (v) we provide explicit formulas for the total number of undesired equilibria and the proportion of saddle points and asymptotically stable equilibria, and (vi) in the case of linear planar systems, we present an exhaustive analysis of their global stability properties. Examples throughout the paper illustrate the results.

==> difference-wrt-conference.txt <==
Differences with respect to the conference paper:

-We provide the proof of Lemma 4.1, which was given in our conference paper without a proof.

-We provide a result (Proposition 4.2) that shows that for a class of systems, the trajectories of the closed-loop system obtained from a safety filter can be unbounded, but under some mild assumptions (given in Proposition 4.4), they remain bounded.

-We also show (in Proposition 4.5) that by suitably selecting the parameters of the safety filter, the closed-loop system (3) in the planar case does not contain any limit cycles. We also show (in Example 4.6) that if the dimension of the state space is larger than 2, then (3) can have limit cycles.

-We provide two example (Examples 4.7 and 4.8) that show that the set of undesirable equilibria can be a continuum, both for fully actuated and underactuated systems.

-We introduce two novel results (Proposition 4.10 and 4.11) that characterize the number of undesirable equilibria (and the fraction of which that are saddle points and asymptotically stable) for a compact unsafe set and a compact safe set, respectively.

Section 5 focuses on linear planar systems, which was also the focus of our conference paper. However, we include a new set of results.

-Proposition 5.1 shows that for linear planar underactuated systems and safe sets that are parameterizable in polar coordinates, the closed-loop system (3) does not have any undesirable equilibria.

-Example 5.2 shows that even if the safe set is convex and bounded, and the system is linear, planar, and fully actuated, there can be asymptotically stable undesirable equilibria.

-Example 5.3 shows that if the safe set is not parametrizable in polar coordinates and the system is linear, planar, and underactuated, the closed-loop system can have stable undesirable equilibria.

-Example 5.4 shows that if the obstacle is nonconvex and the system fully actuated, the closed-loop system can also have 
stable undesirable equilibria.

-The rest of the results in Section 5 were included in the conference version of this article, but without proofs. Here we include them.

